C-MCTS: Safe Planning with Monte Carlo Tree Search

The Constrained Markov Decision Process (CMDP) formulation allows to solve safety-critical decision making tasks that are subject to constraints. While CMDPs have been extensively studied in the Reinforcement Learning literature, little attention has been given to sampling-based planning algorithms such as MCTS for solving them. Previous approaches perform conservatively with respect to costs as they avoid constraint violations by using Monte Carlo cost estimates that suffer from high variance. We propose Constrained MCTS (C-MCTS), which estimates cost using a safety critic that is trained with Temporal Difference learning in an offline phase prior to agent deployment. The critic limits exploration by pruning unsafe trajectories within MCTS during deployment. C-MCTS satisfies cost constraints but operates closer to the constraint boundary, achieving higher rewards than previous work. As a nice byproduct, the planner is more efficient w.r.t. planning steps. Most importantly, under model mismatch between the planner and the real world, C-MCTS is less susceptible to cost violations than previous work.

==> results/ablation_study/ensemble_threshold_itr1024_alpha12_eps0.1_sigmamax0.1.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	7.496542410679259	0.45955395500209695	1.0737448641091434	0.11207497070174836	1.0
256	9.280514995412913	0.3935335781309953	1.3523455637816502	0.20814766537182744	5.0
512	10.186043589902601	0.3928228664562994	1.0493300623900237	0.09107403321841304	3.0
1024	10.595587522879978	0.37020737913739743	0.941411559375	0.0045674674964312515	0.0
2048	10.729032768327645	0.3871454828401989	0.9513750759033431	0.004382101261385474	0.0
4096	9.781601765027988	0.3732295250835619	0.9874738247180674	0.010508842358389003	1.0
8192	9.931714378922825	0.3701104568817285	0.9809749999999998	0.010060040401449085	1.0


==> results/ablation_study/ensemble_threshold_itr1024_alpha12_eps0.1_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	8.006764407119732	0.4817139648679761	0.9576382778287507	0.005586748367169874	0.0
256	8.89595995266041	0.3727796719672293	0.9298159042037828	0.010814572861739698	0.0
512	8.293346687507642	0.38660996405815273	0.9349933025585015	0.010728692044224691	0.0
1024	9.69078954049084	0.3513127815971374	0.9594263259033431	0.0037468938549857925	0.0
2048	9.326612762484089	0.34770947840332533	0.97569875	0.0031593706295117104	0.0
4096	8.894511739095593	0.345166339831601	0.98005	0.0026440757106475556	0.0
8192	8.778746242521423	0.29953711431600927	0.97655	0.0026878373643079113	0.0


==> results/ablation_study/ensemble_threshold_itr256_alpha12_eps0.3_sigmamax0.1.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	7.994161354512081	0.46563185893238224	2.4236822765101285	0.2893653438960098	54.0
256	9.01813416644713	0.5442929105262981	2.763638187076087	0.3093222330593689	57.0
512	10.30271825894846	0.4571188644590941	2.119759608573966	0.2244267260170433	64.0
1024	10.825425108633148	0.44914257311946093	2.729339491185384	0.29040987177734146	65.0
2048	11.23672818976711	0.39372345965631206	2.182292320408338	0.2534232676938392	63.0
4096	11.198719093478823	0.3322698348906575	1.9420008320451427	0.19410563903773143	69.0
8192	11.583187703509827	0.3278411272776936	1.5002106879134594	0.09744207454331826	60.0


==> results/ablation_study/ensemble_threshold_itr256_alpha12_eps0.3_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	7.173954545972572	0.4792017266029102	0.8769982095478827	0.006122755835813386	0.0
256	8.381595890838856	0.4808415307519315	0.8712965070487867	0.006109318969072851	1.0
512	9.737745377941444	0.47475652986380645	0.8686407717065397	0.004938498411615622	0.0
1024	9.932867986801641	0.5147830875093369	0.8740610913907987	0.004793831272153778	0.0
2048	11.620685424551674	0.32575157800828797	0.8880919645126943	0.004232838838829741	0.0
4096	12.05172999883157	0.3175028465537937	0.8836926525404882	0.003592813250991798	0.0
8192	11.82098068951771	0.3033146326833761	0.8772976874999999	0.003719590061569756	0.0


==> results/ablation_study/ensemble_threshold_itr512_alpha8_eps0.3_sigmamax0.1.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	8.017110844742168	0.5676471278090218	1.0729693293517337	0.041443483406865385	15.0
256	10.122631516023507	0.48023043204194665	1.0385813840197955	0.01998792393599809	13.0
512	10.634845387798961	0.5212443667318315	1.277641329033751	0.1965866131200492	6.0
1024	11.119850209650117	0.4860351630435208	0.995995123883702	0.009808824162912917	2.0
2048	11.238411208073328	0.49925392527751217	0.9947622202690102	0.008636433227535564	2.0
4096	10.367163887628609	0.5904212882439077	1.1818940276296181	0.1209854147248097	6.0
8192	12.206925753326086	0.3972052005270302	0.9967092043128907	0.006139748793309565	1.0


==> results/ablation_study/ensemble_threshold_itr512_alpha8_eps0.3_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	7.771206607211058	0.539784293073652	0.9511714436738269	0.005226158703469479	0.0
256	8.637759064157626	0.5592602344864945	0.964831621875	0.004492835533055404	0.0
512	10.301386116861995	0.5193779193579553	0.9787926370259485	0.0035526524700447994	0.0
1024	11.060292409046722	0.5200853008845121	0.98082375	0.0034616445881140365	0.0
2048	10.784906859125257	0.5559200479066775	0.9823	0.0033746829256220273	0.0
4096	11.866788718054565	0.40277617142038685	0.9901000000000001	0.002425121052898624	0.0
8192	12.454157566517944	0.3349359199856142	0.992525	0.0019179820914258599	0.0


==> results/ablation_study/imperfect_sim_alpha12_eps0.1_sigmamax0.5_d025.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	5.6972713894539435	0.14628147179448267	0.9820326215656511	0.0031842671377407586	1.0
256	6.195543353337991	0.219010313412775	0.9842237500000001	0.003097577812569728	0.0
512	6.835351596899597	0.316542598795971	0.9717303117602324	0.003897906993907174	2.0
1024	7.6548295463308955	0.3209514281601708	0.9730114130903761	0.0041153490369564005	0.0
2048	7.816453377317936	0.323361060684079	0.9730444025698709	0.004013545138320884	1.0
4096	9.048560748878726	0.37743285220265654	0.9577315617602327	0.004659894664431919	2.0
8192	10.147110787126019	0.3819608682081684	0.9492750000000001	0.004846285545225188	0.0


==> results/ablation_study/imperfect_sim_alpha12_eps0.1_sigmamax0.5_d060.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	9.728901209898186	0.3988906129899418	0.9832714025404883	0.003271686351583454	1.0
256	9.7000822682875	0.554665951344238	0.9927244287628811	0.0030915254513018573	1.0
512	10.837766830723396	0.4549861682863147	0.9905058963398762	0.003243354688916208	1.0
1024	11.207123824514579	0.39040720360533565	0.9967358338398761	0.001816053621530186	1.0
2048	12.180214597541472	0.3590609793778324	0.9941000000000001	0.002121177488894774	0.0
4096	11.40573814592759	0.39589206345289907	0.9970749999999999	0.0016716044279782125	0.0
8192	11.751157957208425	0.39248154161596915	0.9965	0.0012821619998812151	0.0


==> results/ablation_study/imperfect_sim_alpha1_eps0.1_sigmamax0.5_d030.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	9.148200434812125	0.49262677471822025	0.9809188125	0.003684401329781221	0.0
256	10.056532860238963	0.38568714740205834	0.9803212499999999	0.00344986241445389	0.0
512	10.478308427560803	0.4400399315659239	0.987449310135249	0.0022758041742930767	0.0
1024	12.395761504705712	0.3291303662030799	0.9925499999999999	0.002034109389905327	0.0
2048	12.84215581330172	0.27760805527555277	0.995	0.0015075567228888178	0.0
4096	13.092622556937046	0.21922984039640164	0.9984999999999999	0.0008572330399888263	0.0
8192	13.300521477296023	0.24912071551057102	1.0	0.0	0.0


==> results/ablation_study/imperfect_sim_alpha1_eps0.1_sigmamax0.5_d060.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	8.552655197517677	0.5367651631663307	1.8482897768897562	0.27105365465456704	16.0
256	8.897966033068357	0.5220367519043337	1.9871842625415845	0.26609391250981795	20.0
512	10.140380151846006	0.4747427207027567	1.5201168832992056	0.2033602836727734	14.0
1024	10.025933785640403	0.6048973761510713	1.3638141001448956	0.16530593220184847	8.0
2048	11.309700314974819	0.47769792099033637	1.2722518166142092	0.16723648668114183	7.0
4096	11.58982035548607	0.43885191675438556	1.3218305894502338	0.21680928097345334	4.0
8192	12.67523499270531	0.35802091864060537	1.2049546213432838	0.16285839090890328	3.0


==> results/ablation_study/imperfect_sim_alpha2_eps0.1_sigmamax0.5_d030.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	9.364703140617184	0.3356226684163602	1.0	0.0	0.0
256	9.570712642964843	0.3252134256057043	1.0	0.0	0.0
512	9.570712642964843	0.3252134256057043	1.0	0.0	0.0
1024	9.431045183746091	0.3374200356138749	1.0	0.0	0.0
2048	10.028123571906246	0.3474744203667732	1.0	0.0	0.0
4096	9.364703140617184	0.33562266841636024	1.0	0.0	0.0
8192	9.085368222179687	0.3567393627126167	1.0	0.0	0.0


==> results/ablation_study/imperfect_sim_alpha2_eps0.1_sigmamax0.5_d060.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	7.280734254241845	0.578989645379522	1.2377053269336915	0.15016104849565212	6.0
256	9.588694245885955	0.49824716416361997	1.6425020097361676	0.2510135717143229	8.0
512	10.48113772484624	0.4928879278286181	1.1571547598331242	0.12818620605836364	2.0
1024	10.96219378570904	0.5176201404417756	1.2685862782942197	0.16586569719647032	4.0
2048	11.753738115311565	0.4173392789172391	1.2392479454824805	0.16648347819947062	3.0
4096	12.4541318295977	0.37248627409056134	0.9902250000000001	0.0028604087350085376	0.0
8192	12.418116336600448	0.347634517685973	1.1751963032279098	0.13908302486431945	3.0


==> results/ablation_study/imperfect_sim_alpha4_eps0.1_sigmamax0.5_d025.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	5.8935369108433235	0.6216142858374514	0.9921613108202897	0.004085219788021671	9.0
256	7.862383957784657	0.6154055971390612	0.977695537282871	0.004162439552662262	2.0
512	9.34285230318202	0.5998674330051467	0.9899549682522152	0.0036450138066261863	4.0
1024	9.825560087108906	0.5850640585992002	0.99362375	0.0022538123531265996	0.0
2048	11.193510375781624	0.5100056220108461	0.9919999999999999	0.001842264745887354	0.0
4096	12.005376728159128	0.4626613569963648	0.998025	0.0011941011369446587	0.0
8192	13.202426922818118	0.23038458969900133	1.0	0.0	0.0


==> results/ablation_study/imperfect_sim_alpha4_eps0.1_sigmamax0.5_d060.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	8.24486858746171	0.5210533088566328	0.8940701590200785	0.003943954306920567	1.0
256	9.694293630286635	0.4845745748832126	0.9015725572131683	0.004057831659987073	1.0
512	10.614523268026295	0.4803313342561655	0.9025760384731566	0.018996024925173362	1.0
1024	11.379002480410007	0.42285310803411297	0.9084658091093281	0.010090998039463974	1.0
2048	12.472375791903119	0.3042893297654855	0.9024098699813464	0.0021870385005678746	0.0
4096	12.842961295952163	0.3196403478810094	0.902901325903343	0.0009686508417310107	0.0
8192	13.004529338490954	0.30024642399051404	0.9024500759033433	0.0010703128362688278	0.0


==> results/ablation_study/imperfect_sim_alpha8_eps0.1_sigmamax0.5_d025.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	8.777278807846386	0.3494933598534794	0.9907460657892425	0.003335002344212212	2.0
256	10.28694484580053	0.40424454908323276	1.0012931426100429	0.0037668197269506523	3.0
512	11.472138706815478	0.38355792306425945	0.9987123543022904	0.002747886850656072	2.0
1024	12.423493479772949	0.29758873455926516	0.9990000000000001	0.0007035264706814493	0.0
2048	12.096906217134364	0.3146369641518565	1.0	0.0	0.0
4096	12.272631496211146	0.29135612949055184	1.0	0.0	0.0
8192	12.545807160189872	0.2627630159093729	1.0	0.0	0.0


==> results/ablation_study/planning_horizon_itr1024_alpha12_eps0.1_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	10.43315920364062	0.33311449861474707	1.0	0.0	0.0
256	10.101448987996092	0.33278068301971114	1.0	0.0	0.0
512	9.239002427320308	0.31585130187225763	1.0	0.0	0.0
1024	9.298361097488277	0.3336824181728072	1.0	0.0	0.0
2048	9.570712642964839	0.3252134256057044	1.0	0.0	0.0
4096	9.099334968101559	0.3269779981203033	1.0	0.0	0.0
8192	9.637054686093746	0.3266456401340904	0.9995	0.0004999999999999993	0.0


==> results/ablation_study/planning_horizon_itr1024_alpha1_eps0.1_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	9.537976390837311	0.34897758084617836	1.0	0.0	0.0
256	10.191476618341794	0.37565784912989686	1.0	0.0	0.0
512	10.940086843744725	0.36542577240827345	1.0	0.0	0.0
1024	12.002146666819538	0.3332318592273262	1.0	0.0	0.0
2048	11.535884471733395	0.3662285069617038	1.0	0.0	0.0
4096	12.152335152903513	0.3416807255880965	1.0	0.0	0.0
8192	11.827706738209567	0.3353388182201974	1.0	0.0	0.0


==> results/ablation_study/planning_horizon_itr1024_alpha2_eps0.1_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	7.490644020125179	0.43065963483258274	0.9666379020698639	0.004605090061362807	0.0
256	7.882604464668912	0.4174009888933357	0.9655042930953611	0.0044925918802115	0.0
512	9.124518322228951	0.4173538319400377	0.9637717395472325	0.004263751135533029	1.0
1024	10.698952018134316	0.4741798503909799	0.9531551518066861	0.004270887743492385	0.0
2048	11.237726132034233	0.3783113229082067	0.9593013259033433	0.00458440549329495	0.0
4096	12.445817925334696	0.2728981323665405	0.96877375	0.004511590256024766	0.0
8192	12.176079046182275	0.3014207747313685	0.965275	0.0044564241168330125	0.0


==> results/ablation_study/planning_horizon_itr1024_alpha4_eps0.1_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	8.846953991619175	0.464868216523171	0.9931538704039526	0.004873663481114855	4.0
256	10.447356722848365	0.41143729024609293	0.9945043662628811	0.0028098844113158944	1.0
512	10.872126965215937	0.38940275449981093	0.9995	0.0004999999999999998	0.0
1024	10.765358739144826	0.40546816772254424	1.0	0.0	0.0
2048	11.455324776193656	0.43033713842232624	1.0	0.0	0.0
4096	10.829004688150317	0.4405823166454496	1.0	0.0	0.0
8192	11.135725932038104	0.4090305716129956	1.0	0.0	0.0


==> results/ablation_study/planning_horizon_itr1024_alpha8_eps0.1_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	7.447767262839842	0.17012249338872826	1.0	0.0	0.0
256	7.580451349097655	0.1908153006236676	1.0	0.0	0.0
512	8.641924039160154	0.2887166839797949	1.0	0.0	0.0
1024	9.305344470449217	0.3180255010394458	1.0	0.0	0.0
2048	9.159383246349421	0.31189581677979883	1.0176450625	0.01764506249999998	1.0
4096	9.703396729222654	0.3279360635314562	1.0	0.0	0.0
8192	9.835330539347973	0.35607078573261436	1.0673466825941407	0.032060709421451235	5.0


==> results/ablation_study/planning_horizon_itr128_alpha12_eps0.1_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	6.570243506669296	0.7932904530823714	0.9912158837866675	0.0028315255952456055	2.0
256	5.563399345742723	0.8853791026334725	0.99067375	0.0026527857802380772	0.0
512	6.9600542230287665	0.9854366621028763	0.9957027921478823	0.00212754860128121	1.0
1024	5.5967280201711755	1.1277677302241669	0.9995	0.0005000000000000002	0.0
2048	5.615796378162411	1.0969356384519613	0.9981527921478823	0.0015828904021796303	1.0
4096	9.357720873359881	1.012368308450335	0.998	0.000984731927834663	0.0
8192	8.987258356740572	1.0169535274177426	0.99655	0.0015993132996079992	0.0


==> results/ablation_study/planning_horizon_itr128_alpha1_eps0.1_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	5.725425991072707	0.5324956467239409	1.0299562956609274	0.03865534222941898	6.0
256	6.647634674683645	0.5886640465930587	0.9805566607898433	0.004205533604891126	2.0
512	8.749845278480779	0.5512601438094312	0.9836641733217093	0.0038313227866662415	3.0
1024	9.979162512001198	0.5891785974040065	0.999683420832795	0.0055050259151201665	1.0
2048	9.445515905748856	0.6045599594002414	1.1538117982458873	0.16131270692913377	3.0
4096	9.998659478237201	0.6056966830177904	1.1302660464822991	0.1402633655760472	1.0
8192	10.656540486190147	0.5910215931283105	0.9921500000000001	0.0024797207809580412	0.0


==> results/ablation_study/planning_horizon_itr128_alpha2_eps0.1_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	9.305344470449215	0.3180255010394457	1.0	0.0	0.0
256	10.035106944867184	0.3323127778407882	1.0	0.0	0.0
512	9.23900242732031	0.3158513018722576	1.0	0.0	0.0
1024	9.703396729222654	0.3279360635314562	1.0	0.0	0.0
2048	9.563729270003904	0.34059498932841503	1.0	0.0	0.0
4096	10.359833787550777	0.34849982567003795	1.0	0.0	0.0
8192	9.284394351566405	0.36297172667336175	0.996	0.001363299621721454	0.0


==> results/ablation_study/planning_horizon_itr128_alpha4_eps0.1_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	7.8253947571491445	0.6377957203308499	1.1147936799504974	0.10350254635256535	5.0
256	9.272720678393751	0.5597077727586142	1.5584772789011625	0.20158657609294822	16.0
512	10.14590090079945	0.48787929527595786	1.1431515347053596	0.0779942129337276	11.0
1024	11.82208957895803	0.48111965877107493	1.194703642524063	0.0880791129860942	13.0
2048	12.257045411314827	0.4460283609851691	1.3140170293315105	0.16016342689227756	11.0
4096	12.423234225847589	0.3840142733939908	1.2233042982527507	0.16475266493914104	9.0
8192	13.173450043113965	0.30301855825281115	1.080290244459469	0.07158431307696143	10.0


==> results/ablation_study/planning_horizon_itr128_alpha8_eps0.1_sigmamax0.5.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Number_of_Cost_Violations
128	5.735943290936462	0.5412281880259838	0.9773863288501075	0.0037746611835249807	2.0
256	8.36942348003511	0.5331335590011435	0.9746237499999999	0.010224544563805655	0.0
512	9.308769520615055	0.5779032225529078	0.9771369909018723	0.003797068487416514	1.0
1024	10.927547253333278	0.48127028403633687	0.9918281236543666	0.002513860060812322	1.0
2048	11.552219783665905	0.46842585496514333	0.994525	0.001711774066442607	0.0
4096	11.228684088782922	0.5528582330656651	0.997525	0.0012868286716976073	0.0
8192	13.364780434374303	0.23885069804492773	0.9990000000000001	0.0007035264706814489	0.0


==> results/rocksample_11_11_ccmcp.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Tree_Depth	Tree_Depth_Error	Number_of_Cost_Violations
128	5.29541	0.648292	0.810931	0.0497614	2.07969	0.0220479	34
256	4.6338	0.725856	0.0657042	0.0186589	2.27646	0.0197999	0
512	4.1883	1.1244	0.0713125	0.0170101	4.11736	0.0558671	0
1024	2.22735	1.03421	0.0957346	0.0193202	8.57015	0.109413	0
2048	3.35545	0.987161	0.112813	0.020465	14.9781	0.183427	0
4096	3.47928	0.8653	0.0788014	0.0167969	19.2995	0.233493	0
8192	2.23764	0.851097	0.0829606	0.0178638	20.5765	0.245473	0


==> results/rocksample_11_11_mctslambda.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Tree_Depth	Tree_Depth_Error	Number_of_Cost_Violations
128	8.22121	1.04535	0.0	0.0	1.47039	0.011902	0
256	6.59379	1.11961	0.0	0.0	2.09933	0.0135004	0
512	5.48921	1.34673	0.0	0.0	2.29636	0.0206779	0
1024	5.92459	1.32131	0.227908	0.0355192	3.16677	0.0250298	30
2048	6.28002	1.20311	0.987582	0.0585765	4.11079	0.0341998	85
4096	4.08432	1.26758	0.873907	0.0587065	5.85058	0.0568835	80
8192	3.61477	1.22865	0.903684	0.0611506	8.07014	0.0933577	79


==> results/rocksample_11_11_safemcts.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Tree_Depth	Tree_Depth_Error	Number_of_Cost_Violations
128	5.174956373523886	0.5399958413000514	1.005041182254829	0.002952186833845207	4.4382399368587215	0.009297161238846703	19.0
256	4.1706295506344375	0.5696591450571789	1.0015857031658388	0.0018976575987529457	5.236407496752644	0.0104796530025073	15.0
512	6.113726570014969	0.5195142688224308	0.9998518892707395	0.00222614079048129	6.124064592359196	0.013184941602781499	14.0
1024	7.149113767344895	0.5879155132272513	0.9975	0.0010952145677879512	7.149667931688804	0.016845209890117327	0.0
2048	6.998452440723287	0.5817852274072681	0.9984999999999999	0.0008572330399888265	8.191298497420947	0.01986185158580064	0.0
4096	7.9383055798399225	0.5949624117725536	0.9990000000000001	0.0007035264706814491	9.151557415155741	0.022862299586632915	0.0
8192	8.238283787636764	0.4820717713762849	0.9995	0.0005	10.14546965918537	0.029352370222432294	0.0


==> results/rocksample_5_7_ccmcp.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Tree_Depth	Tree_Depth_Error	Number_of_Cost_Violations
128	8.3321	0.620879	0.201759	0.0400683	2.08709	0.0192446	1
256	7.19268	0.564661	0.0176451	0.0123886	2.62044	0.0293706	0
512	7.30589	0.616882	0.0175987	0.0123233	3.27965	0.0471546	0
1024	9.51018	0.617847	0.288807	0.0385378	3.44516	0.052043	0
2048	10.0485	0.613368	0.426115	0.0418771	3.52527	0.0470223	1
4096	10.567	0.627787	0.345413	0.0415164	3.73344	0.0426145	1
8192	10.2919	0.728039	0.359625	0.0397839	3.95426	0.0377784	0


==> results/rocksample_5_7_mctslambda.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Tree_Depth	Tree_Depth_Error	Number_of_Cost_Violations
128	8.45096	0.719837	0.369078	0.0527726	1.83333	0.0148	35
256	10.0313	0.430221	0.26467	0.0462471	2.04618	0.00884527	26
512	13.5389	0.581196	0.65888	0.0622504	2.52388	0.0207801	58
1024	13.2667	0.667073	0.664385	0.0666507	3.28788	0.0302766	55
2048	14.6034	0.757748	0.783303	0.0821034	3.92544	0.0494748	56
4096	15.3921	0.746311	0.903863	0.0783917	4.86512	0.0715181	65
8192	14.1831	0.682018	0.741895	0.0744704	5.52521	0.0949498	58


==> results/rocksample_5_7_safemcts.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Tree_Depth	Tree_Depth_Error	Number_of_Cost_Violations
128	11.096791270478128	0.44061912783734253	0.9930499999999999	0.0019894227882235184	4.845422116527943	0.07929521590504376	0.0
256	12.21694878824609	0.39609843141350354	0.9990000000000001	0.0007035264706814488	5.240850059031877	0.09097712130125231	0.0
512	12.853944776789062	0.41856161587200924	1.0	0.0	5.375586854460094	0.0934205056294678	0.0
1024	13.93341521633203	0.3644360462338375	1.0	0.0	5.603385731559855	0.0936881779961648	0.0
2048	14.030130495066407	0.3297981478542793	1.0	0.0	5.899128268991283	0.09753779573254868	0.0
4096	14.4493175905	0.30707707166292153	1.0	0.0	6.2541935483870965	0.09784647805753321	0.0
8192	14.900073705835936	0.23416372352567896	1.0	0.0	6.158770806658131	0.09707221658925214	0.0


==> results/rocksample_7_8_ccmcp.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Tree_Depth	Tree_Depth_Error	Number_of_Cost_Violations
128	6.99132	0.515245	0.361926	0.0536496	2.01463	0.0136735	7
256	6.4757	0.358699	0.0228662	0.013029	2.25656	0.0180912	0
512	6.62014	0.38406	0.0066342	0.00660095	3.1871	0.0349509	0
1024	6.97297	0.419081	0.0748247	0.0272135	4.07891	0.0535055	2
2048	7.80012	0.513875	0.232494	0.0369866	4.73465	0.0681219	2
4096	8.16663	0.565506	0.300346	0.046046	4.78087	0.0686403	4
8192	7.70084	0.608401	0.296032	0.0464553	4.87118	0.0649981	6


==> results/rocksample_7_8_mctslambda.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Tree_Depth	Tree_Depth_Error	Number_of_Cost_Violations
128	10.8517	0.501298	0.533794	0.0551174	1.81121	0.0122715	53
256	8.35791	0.330295	0.182407	0.0394465	1.96337	0.00818172	19
512	8.8209	0.392043	0.227252	0.0455459	2.15846	0.0126526	22
1024	11.4477	0.546203	0.534748	0.0641343	2.76341	0.0235543	45
2048	10.1031	0.481807	0.346193	0.0579479	3.25116	0.0273626	29
4096	10.9689	0.538544	0.45043	0.064797	3.78222	0.045288	35
8192	13.9451	0.580717	0.807881	0.0689357	4.89192	0.0627949	62


==> results/rocksample_7_8_safemcts.dat <==
Number_of_Planning_Iterations	Average_Discounted_Cumulative_Reward	Reward_Standard_Error	Average_Discounted_Cumulative_Cost	Cost_Standard_Error	Tree_Depth	Tree_Depth_Error	Number_of_Cost_Violations
128	6.9246388173684945	0.9701393913434888	0.9786486486486486	0.00555868449344105	4.6663366336633665	0.022817030251671463	0.0
256	7.535251706340227	0.8192478476604592	0.9797990196078435	0.005102257139928676	5.408325074331021	0.02566179426193183	0.0
512	9.005352971064763	0.8024846133708514	0.9874973404255318	0.004537209472025769	6.351	0.033866590409221166	0.0
1024	11.00914749900223	0.5816270499069733	0.9905172413793106	0.002596269996421721	7.3293413173652695	0.040844939727550454	0.0
2048	9.805067993256923	0.7787099425960126	0.9936553976124293	0.002268739921103688	8.176587301587302	0.04923485201127687	2.0
4096	12.87470079628502	0.35253747812499997	0.9974137931034484	0.0014667177745231056	9.144542772861357	0.058048579906755174	0.0
8192	12.582833352415989	0.3653277738973054	0.9994047619047619	0.000595238095238097	10.42430278884462	0.08824198004854311	0.0

